Exempla Gratis (E.G.): Code Examples for Free

Modern software engineering often involves using many existing APIs, both open source and, in industrial coding environments, proprietary. Programmers reference documentation and code search tools to remind themselves of proper common usage patterns of APIs. However, high-quality API usage examples are computationally expensive to curate and maintain, and API usage examples retrieved from company-wide code search can be tedious to review. We present a tool, EG, that mines codebases and shows the common, idiomatic usage examples for API methods. EG was integrated into Facebook's internal code search tool for the Hack language and evaluated on open-source GitHub projects written in Python. EG was also compared against code search results and hand-written examples from a popular programming website called ProgramCreek. Compared with these two baselines, examples generated by EG are more succinct and representative with less extraneous statements. In addition, a survey with Facebook developers shows that EG examples are preferred in 97 percent of cases.

==> survey_results.txt <==
Q1: Suppose you were learning to use the first library. Which code examples would you prefer to see? Select one:

strongly prefer A: 8
prefer A: 7
somewhat prefer A: 2
somewhat prefer B:
prefer B: 1
strongly prefer B:


Q2: Suppose you were learning to use the second library. Which code examples would you prefer to see? Select one:

strongly prefer A: 5
prefer A: 6
somewhat prefer A: 5
somewhat prefer B:
prefer B:
strongly prefer B:

Put together:

strongly prefer A: 13
prefer A: 13
somewhat prefer A: 7
somewhat prefer B:
prefer B: 1
strongly prefer B:

Q3: To what extent do you agree with this statement: It is helpful to see the count of methods that contain a common usage pattern (e.g. “Common usage pattern found in 120 out of 2000 methods”).

strongly agree: 2
agree: 6
somewhat agree: 4
somewhat disagree: 4
disagree: 2
strongly disagree: 



Q4: To what extent do you agree with this statement: It is helpful for a code example to be formatted so I can see what is common and what is unique to a specific use case (e.g. common part in black, unique part in gray).

strongly agree: 10
agree: 7
somewhat agree: 1
somewhat disagree:
disagree:
strongly disagree


Q5: Complete this sentence: When looking at code examples, I generally prefer to see...

no additional context: 1
1-2 lines of context: 10
3+ lines of context: 7


Good things people said about Aroma:

Simplicity and quickly seeing the use-case. I also liked that the general parts, the parts I’m most likely to use, are highlighted and the unique parts are greyed out. 

Overall, Option A seemed to be atomic, and doing only one thing which makes it easier to understand, and debug later on.

I most liked the special formatting, I would find this useful for sure. I am not sure that I would find the count nearly as useful but it appeared a bit clunky to me in the UI.

A: I liked that the patterns (string expression) was visible clearly when in gray. I did not have to search a few lines or methods away for how the parameter to the function is defined. For e.g. re.compile(‘pattern’) is better than re.compile(foo.getPattern()) since now I have to go to foo and see how the input is constructed. 

I really like the formatting in different colors. I would prefer to see percentage of the common use case rather than direct count to understand the frequency of its use. It can be something like “This usage pattern found in 10% of use cases for this method (Sample Size=2000)” rather than “Common usage pattern found in 200 out of 2000 methods”

Usually, the amount of context code provided was great. Also, typically, the use case of the function demonstrated was not too sophisticated, and the function highlighted was “central” to the code block. 

The usage count is super useful especially to make sure that the code you are looking at is consistent with the rest of the codebase. 

Really like the black and gray formatting. Makes it clear what is specific to this use case and what is common when using this pattern. 

I really like the example inputs, i think that would be very helpful for learning the library, also I think the suggestions for next lines is helpful if you are learning but could be annoying if you already know the library and don’t need that anymore —maybe allow the user to toggle between. I also like the grey/black formating

It was more clear what the code was doing, the content or type of the arguments. I read at the examples with the question of “how do I do this?” and the A examples were better for re.

I think that the formatting (color) makes it easier to quickly compare a few examples to see examples of different arguments / usage for the same function and find the most relevant example for your use case.

Bad things people said about random examples: 

Complex, not intuitive to understand.

Perks of option A = cons of option B

The code blocks were larger and messier, with not enough context to understand the basics of using the demonstrated API.

I thought the examples for inputs were less clear than the examples for option A, 
